The Game of Cycles with Sources Allowed

In this paper, we introduce a variant of Francis Su's "Game of Cycles," that we call "Cycles with Sources." The only change to the rules is permitting nodes to be sources, while sinks are still prohibited. Despite this minor change in the rules, we show that even on simple games, like line graphs, there is a great change in the outcome of optimal play, which we fully analyze using Sprague-Grundy Theory.

==> fig1.tikz <==
\begin{tikzpicture}
    \begin{pgfonlayer}{nodelayer}
    \node [style=black dot] (0) at (0, 4.5) {};
    \node [style=black dot] (1) at (-4, 2.5) {};
    \node [style=black dot] (2) at (-4, -2) {};
    \node [style=black dot] (3) at (0, -4) {};
    \node [style=black dot] (4) at (4, -2) {};
    \node [style=black dot] (5) at (4, 2.5) {};
    \end{pgfonlayer}
    \begin{pgfonlayer}{edgelayer}
    \draw (0) to (1);
    \draw (1) to (2);
    \draw (2) to (3);
    \draw (3) to (4);
    \draw (4) to (5);
    \draw (5) to (0);
    \end{pgfonlayer}
\end{tikzpicture}
